Illuminating the Space of Dungeon Maps, Locked-door Missions and Enemy Placement Through MAP-Elites

Procedural Content Generation (PCG) methods are valuable tools to speed up the game development process. Moreover, PCG may also present in games as features, such as the procedural dungeon generation (PDG) in Moonlighter (Digital Sun, 2018). This paper introduces an extended version of an evolutionary dungeon generator by incorporating a MAP-Elites population. Our dungeon levels are discretized with rooms that may have locked-door missions and enemies within them. We encoded the dungeons through a tree structure to ensure the feasibility of missions. We performed computational and user feedback experiments to evaluate our PDG approach. They show that our approach accurately converges almost the whole MAP-Elite population for most executions. Finally, players' feedback indicates that they enjoyed the generated levels, and they could not indicate an algorithm as a level generator.

==> Breno FDG2022/images/results/error/data.dat <==
0 0.5164893571937648 0.04322333446009805 2.5070825141578217 0.20980967859102229 6.3850166358138765 0.5343415227035107
1 0.34859837754515605 NaN 1.8610926534835497 NaN 5.992365427935104 NaN
2 0.2960397602099968 NaN 1.4959145610286348 NaN 4.384445016185767 NaN
3 0.2741448836458838 NaN 1.2104033248560997 NaN 4.384445016185767 NaN
4 0.2724367876037299 NaN 1.040484361216839 NaN 4.384445016185767 NaN
5 0.20951514920830533 NaN 0.8466385487242196 NaN 1.9024119291570019 NaN
6 0.20951514920830533 NaN 0.8423132440070227 NaN 1.9024119291570019 NaN
7 0.20951514920830533 NaN 0.7448981075976571 NaN 1.9024119291570019 NaN
8 0.1674762363340493 NaN 0.7125858170886339 NaN 1.9024119291570019 NaN
9 0.1674762363340493 NaN 0.6741912833953297 NaN 1.9024119291570019 NaN
10 0.1333134209351283 NaN 0.6463059009968942 NaN 1.6810491851259017 NaN
11 0.1333134209351283 NaN 0.6453840458049542 NaN 1.6810491851259017 NaN
12 0.1333134209351283 NaN 0.6287335279909666 NaN 1.6810491851259017 NaN
13 0.09054355870257777 NaN 0.5817661123667291 NaN 1.6810491851259017 NaN
14 0.08707155411239549 NaN 0.5780641834265257 NaN 1.6810491851259017 NaN
15 0.0788731053836194 NaN 0.5679951033688166 NaN 1.6810491851259017 NaN
16 0.07612166552520304 NaN 0.5263501199903274 NaN 1.6810491851259017 NaN
17 0.07612166552520304 NaN 0.5200919102170405 NaN 1.6810491851259017 NaN
18 0.07612166552520304 NaN 0.5171455827791317 NaN 1.6810491851259017 NaN
19 0.07612166552520304 NaN 0.5021784918472908 NaN 1.6810491851259017 NaN
20 0.07612166552520304 NaN 0.4686008602008018 NaN 1.6810491851259017 NaN
21 0.06479234913239472 NaN 0.46442874331005013 NaN 1.6810491851259017 NaN
22 0.06479234913239472 NaN 0.4623450180834697 NaN 1.6810491851259017 NaN
23 0.06479234913239472 NaN 0.4856581932957754 NaN 1.6810491851259017 NaN
24 0.06479234913239472 NaN 0.47655324990364323 NaN 1.6810491851259017 NaN
25 0.06335598415107167 NaN 0.4749638528652714 NaN 1.6810491851259017 NaN
26 0.06335598415107167 NaN 0.4573013401342652 NaN 1.6810491851259017 NaN
27 0.04463073285524452 NaN 0.45625892198883106 NaN 1.6810491851259017 NaN
28 0.04244869723794511 NaN 0.44970590449857545 NaN 1.533920885493666 NaN
29 0.04244869723794511 NaN 0.4478836965794277 NaN 1.533920885493666 NaN
30 0.03603949632380176 NaN 0.44720639179036803 NaN 1.533920885493666 NaN
31 0.03603949632380176 NaN 0.4136462083259576 NaN 1.533920885493666 NaN
32 0.032872146338856434 NaN 0.41181670705412576 NaN 1.533920885493666 NaN
33 0.032872146338856434 NaN 0.41034081437264996 NaN 1.533920885493666 NaN
34 0.032872146338856434 NaN 0.39672246103769093 NaN 1.533920885493666 NaN
35 0.032872146338856434 NaN 0.39328874732697444 NaN 1.533920885493666 NaN
36 0.032872146338856434 NaN 0.38727540604247446 NaN 1.533920885493666 NaN
37 0.032872146338856434 NaN 0.38602636494410997 NaN 1.533920885493666 NaN
38 0.032872146338856434 NaN 0.3854599998592358 NaN 1.533920885493666 NaN
39 0.015037755981744016 NaN 0.38305188197685025 NaN 1.533920885493666 NaN
40 0.015037755981744016 NaN 0.37276466091149846 NaN 1.533920885493666 NaN
41 0.015037755981744016 NaN 0.37091009029556354 NaN 1.533920885493666 NaN
42 0.010791591096663358 NaN 0.3626505208443279 NaN 1.533920885493666 NaN
43 0.010791591096663358 NaN 0.35534925950876484 NaN 1.533920885493666 NaN
44 0.010791591096663358 NaN 0.34265211433609766 NaN 1.533920885493666 NaN
45 0.010791591096663358 NaN 0.34239349590817975 NaN 1.533920885493666 NaN
46 0.010791591096663358 NaN 0.34199138916724997 NaN 1.533920885493666 NaN
47 0.010791591096663358 NaN 0.34123556571139 NaN 1.533920885493666 NaN
48 0.010791591096663358 NaN 0.34123556571139 NaN 1.533920885493666 NaN
49 0.010791591096663358 NaN 0.3406169515643963 NaN 1.533920885493666 NaN
50 0.010791591096663358 0.0009031135779099991 0.33900493393130976 0.02837023345950446 1.533920885493666 0.12836890934066086
51 0.010791591096663358 NaN 0.3382302540161473 NaN 1.533920885493666 NaN
52 0.010791591096663358 NaN 0.3382302540161473 NaN 1.533920885493666 NaN
53 0.010791591096663358 NaN 0.33471564289796274 NaN 1.533920885493666 NaN
54 0.010791591096663358 NaN 0.3336896075704554 NaN 1.533920885493666 NaN
55 0.010791591096663358 NaN 0.31123284881305496 NaN 0.9725019165586686 NaN
56 0.010791591096663358 NaN 0.30956148867894906 NaN 0.9725019165586686 NaN
57 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
58 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
59 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
60 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
61 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
62 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
63 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
64 0.00910945662083089 NaN 0.2961109439078204 NaN 0.9181806741686475 NaN
65 0.00910945662083089 NaN 0.2944241943017107 NaN 0.9181806741686475 NaN
66 0.00910945662083089 NaN 0.2940597234697953 NaN 0.9181806741686475 NaN
67 0.00910945662083089 NaN 0.29396972804046223 NaN 0.9181806741686475 NaN
68 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
69 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
70 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
71 0.00910945662083089 NaN 0.29206139928559427 NaN 0.9181806741686475 NaN
72 0.00910945662083089 NaN 0.29206139928559427 NaN 0.9181806741686475 NaN
73 0.00910945662083089 NaN 0.2915297810832981 NaN 0.9181806741686475 NaN
74 0.0027563793624205846 NaN 0.29062387838254683 NaN 0.9181806741686475 NaN
75 -0.02903858561305782 NaN 0.27288194114971304 NaN 0.9181806741686475 NaN
76 -0.02903858561305782 NaN 0.2685499813583897 NaN 0.9181806741686475 NaN
77 -0.02903858561305782 NaN 0.2680137215780781 NaN 0.9181806741686475 NaN
78 -0.02903858561305782 NaN 0.2678207394349434 NaN 0.9181806741686475 NaN
79 -0.02903858561305782 NaN 0.25332477781161944 NaN 0.9181806741686475 NaN
80 -0.02903858561305782 NaN 0.25288279954994225 NaN 0.9181806741686475 NaN
81 -0.02903858561305782 NaN 0.2514752264318419 NaN 0.9181806741686475 NaN
82 -0.034717021914135185 NaN 0.2510646109090931 NaN 0.9181806741686475 NaN
83 -0.034717021914135185 NaN 0.2467205707245122 NaN 0.9181806741686475 NaN
84 -0.034717021914135185 NaN 0.24635638615046604 NaN 0.9181806741686475 NaN
85 -0.034717021914135185 NaN 0.24551695011568275 NaN 0.9181806741686475 NaN
86 -0.034717021914135185 NaN 0.24503839774388464 NaN 0.9181806741686475 NaN
87 -0.034717021914135185 NaN 0.2448454926103404 NaN 0.9181806741686475 NaN
88 -0.034717021914135185 NaN 0.24378560806759794 NaN 0.9181806741686475 NaN
89 -0.034717021914135185 NaN 0.242732590602234 NaN 0.9181806741686475 NaN
90 -0.034717021914135185 NaN 0.24167677123239292 NaN 0.9181806741686475 NaN
91 -0.034717021914135185 NaN 0.2414420358897427 NaN 0.9181806741686475 NaN
92 -0.035842139802593584 NaN 0.24133158546870923 NaN 0.9181806741686475 NaN
93 -0.035842139802593584 NaN 0.24133158546870923 NaN 0.9181806741686475 NaN
94 -0.035842139802593584 NaN 0.24124423481317364 NaN 0.9181806741686475 NaN
95 -0.035842139802593584 NaN 0.2411846410586433 NaN 0.9181806741686475 NaN
96 -0.035842139802593584 NaN 0.24116770206034466 NaN 0.9181806741686475 NaN
97 -0.035842139802593584 NaN 0.24112905802578996 NaN 0.9181806741686475 NaN
98 -0.035842139802593584 NaN 0.24079834228627647 NaN 0.9181806741686475 NaN
99 -0.035842139802593584 NaN 0.24078666638783466 NaN 0.9181806741686475 NaN
100 -0.04409199632205932 0.0036899174736079008 0.23978937586213397 0.020067202254041565 0.9181806741686475 0.07683958986109558
101 -0.04409199632205932 NaN 0.23963981545963234 NaN 0.9181806741686475 NaN
102 -0.04409199632205932 NaN 0.23946824587188775 NaN 0.9181806741686475 NaN
103 -0.04409199632205932 NaN 0.23946824587188775 NaN 0.9181806741686475 NaN
104 -0.04409199632205932 NaN 0.23897529970763323 NaN 0.9181806741686475 NaN
105 -0.04409199632205932 NaN 0.2388320848175596 NaN 0.9181806741686475 NaN
106 -0.04409199632205932 NaN 0.2388320848175596 NaN 0.9181806741686475 NaN
107 -0.04409199632205932 NaN 0.2386760489975648 NaN 0.9181806741686475 NaN
108 -0.04409199632205932 NaN 0.2386111470264477 NaN 0.9181806741686475 NaN
109 -0.04409199632205932 NaN 0.2386111470264477 NaN 0.9181806741686475 NaN
110 -0.04419092253020693 NaN 0.23860718997812153 NaN 0.9181806741686475 NaN
111 -0.04419092253020693 NaN 0.2382036356124754 NaN 0.9181806741686475 NaN
112 -0.04419092253020693 NaN 0.2377520856032756 NaN 0.9181806741686475 NaN
113 -0.04419092253020693 NaN 0.23729831320621061 NaN 0.9181806741686475 NaN
114 -0.04419092253020693 NaN 0.23697688801253583 NaN 0.9181806741686475 NaN
115 -0.04419092253020693 NaN 0.23697688801253583 NaN 0.9181806741686475 NaN
116 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
117 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
118 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
119 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
120 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
121 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
122 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
123 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
124 -0.04679773604500352 NaN 0.23658362881783385 NaN 0.9181806741686475 NaN
125 -0.04679773604500352 NaN 0.23658362881783385 NaN 0.9181806741686475 NaN
126 -0.04679773604500352 NaN 0.23506299550926102 NaN 0.9181806741686475 NaN
127 -0.04679773604500352 NaN 0.23457030487682837 NaN 0.9181806741686475 NaN
128 -0.04679773604500352 NaN 0.23348046360358124 NaN 0.9181806741686475 NaN
129 -0.04679773604500352 NaN 0.23346294664442052 NaN 0.9181806741686475 NaN
130 -0.04679773604500352 NaN 0.23346294664442052 NaN 0.9181806741686475 NaN
131 -0.04679773604500352 NaN 0.23243002945991711 NaN 0.9181806741686475 NaN
132 -0.04679773604500352 NaN 0.2323887787674225 NaN 0.9181806741686475 NaN
133 -0.04679773604500352 NaN 0.2316806265813882 NaN 0.9181806741686475 NaN
134 -0.04679773604500352 NaN 0.2316806265813882 NaN 0.9181806741686475 NaN
135 -0.04679773604500352 NaN 0.23161935339549644 NaN 0.9181806741686475 NaN
136 -0.054616776415029905 NaN 0.23127522787495491 NaN 0.9181806741686475 NaN
137 -0.054616776415029905 NaN 0.23119658785970854 NaN 0.9181806741686475 NaN
138 -0.054616776415029905 NaN 0.22993771520368825 NaN 0.9181806741686475 NaN
139 -0.05590017234715124 NaN 0.22988637936640288 NaN 0.9181806741686475 NaN
140 -0.05590017234715124 NaN 0.22988637936640288 NaN 0.9181806741686475 NaN
141 -0.06181812597526812 NaN 0.22964966122127878 NaN 0.9181806741686475 NaN
142 -0.06181812597526812 NaN 0.22964966122127878 NaN 0.9181806741686475 NaN
143 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
144 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
145 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
146 -0.06945561040284 NaN 0.2292937967944493 NaN 0.9181806741686475 NaN
147 -0.06945561040284 NaN 0.22836470253899294 NaN 0.9181806741686475 NaN
148 -0.06945561040284 NaN 0.22836470253899294 NaN 0.9181806741686475 NaN
149 -0.06945561040284 NaN 0.227417417295994 NaN 0.9181806741686475 NaN
150 -0.06945561040284 0.00581251682490325 0.22649858554074673 0.01895493872469868 0.9181806741686475 0.07683958986109558
151 -0.06945561040284 NaN 0.2263998063509071 NaN 0.9181806741686475 NaN
152 -0.06945561040284 NaN 0.2263998063509071 NaN 0.9181806741686475 NaN
153 -0.06945561040284 NaN 0.22383127204745612 NaN 0.9181806741686475 NaN
154 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
155 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
156 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
157 -0.06945561040284 NaN 0.2234500909123878 NaN 0.9181806741686475 NaN
158 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
159 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
160 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
161 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
162 -0.06945561040284 NaN 0.22204642855907114 NaN 0.9181806741686475 NaN
163 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
164 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
165 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
166 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
167 -0.06945561040284 NaN 0.22201619879456508 NaN 0.9181806741686475 NaN
168 -0.06945561040284 NaN 0.21727767270696452 NaN 0.9181806741686475 NaN
169 -0.06945561040284 NaN 0.21590460105199047 NaN 0.9181806741686475 NaN
170 -0.06945561040284 NaN 0.21530215036227288 NaN 0.9181806741686475 NaN
171 -0.06945561040284 NaN 0.2118983381529618 NaN 0.9181806741686475 NaN
172 -0.06945561040284 NaN 0.21156923105821737 NaN 0.9181806741686475 NaN
173 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
174 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
175 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
176 -0.06945561040284 NaN 0.20936551218515137 NaN 0.8938826705658806 NaN
177 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
178 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
179 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
180 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
181 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
182 -0.06945561040284 NaN 0.20903604104507265 NaN 0.8938826705658806 NaN
183 -0.06945561040284 NaN 0.20900775052205994 NaN 0.8938826705658806 NaN
184 -0.06945561040284 NaN 0.20900775052205994 NaN 0.8938826705658806 NaN
185 -0.06945561040284 NaN 0.20845598692217268 NaN 0.8938826705658806 NaN
186 -0.06945561040284 NaN 0.20712102723549422 NaN 0.8938826705658806 NaN
187 -0.06945561040284 NaN 0.20711824166638665 NaN 0.8938826705658806 NaN
188 -0.06945561040284 NaN 0.207094460482699 NaN 0.8938826705658806 NaN
189 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
190 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
191 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
192 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
193 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
194 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
195 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
196 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
197 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
198 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
199 -0.07982076089494963 NaN 0.20381543842458777 NaN 0.8938826705658806 NaN
200 -0.07982076089494963 0.006679942959071651 0.2037954626036706 0.017054987327191313 0.8938826705658806 0.07480616802614953
201 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
202 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
203 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
204 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
205 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
206 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
207 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
208 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
209 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
210 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
211 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
212 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
213 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
214 -0.07982076089494963 NaN 0.1977764132750169 NaN 0.8938826705658806 NaN
215 -0.07982076089494963 NaN 0.1977764132750169 NaN 0.8938826705658806 NaN
216 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
217 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
218 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
219 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
220 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
221 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
222 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
223 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
224 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
225 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
226 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
227 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
228 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
229 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
230 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
231 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
232 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
233 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
234 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
235 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
236 -0.07982076089494963 NaN 0.18290390820526609 NaN 0.7141373091381876 NaN
237 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
238 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
239 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
240 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
241 -0.07982076089494963 NaN 0.17805794985025952 NaN 0.7141373091381876 NaN
242 -0.07982076089494963 NaN 0.17805794985025952 NaN 0.7141373091381876 NaN
243 -0.07982076089494963 NaN 0.17765098294853945 NaN 0.7141373091381876 NaN
244 -0.07982076089494963 NaN 0.17765098294853945 NaN 0.7141373091381876 NaN
245 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
246 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
247 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
248 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
249 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
250 -0.07982076089494963 0.006679942959071651 0.1615075512772474 0.013516047929074735 0.6147922932809952 0.05144999126478795
251 -0.07982076089494963 NaN 0.1615075512772474 NaN 0.6147922932809952 NaN
252 -0.07982076089494963 NaN 0.1612809221662858 NaN 0.6147922932809952 NaN
253 -0.07982076089494963 NaN 0.1612809221662858 NaN 0.6147922932809952 NaN
254 -0.07982076089494963 NaN 0.16127944576020758 NaN 0.6147922932809952 NaN
255 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
256 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
257 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
258 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
259 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
260 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
261 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
262 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
263 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
264 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
265 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
266 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
267 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
268 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
269 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
270 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
271 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
272 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
273 -0.07982076089494963 NaN 0.1471997847564845 NaN 0.6147922932809952 NaN
274 -0.07982076089494963 NaN 0.1471997847564845 NaN 0.6147922932809952 NaN
275 -0.07982076089494963 NaN 0.14493789641736612 NaN 0.6147922932809952 NaN
276 -0.07982076089494963 NaN 0.13025389682215907 NaN 0.6147922932809952 NaN
277 -0.07982076089494963 NaN 0.13001407962444395 NaN 0.6147922932809952 NaN
278 -0.07982076089494963 NaN 0.11758738902031327 NaN 0.6147922932809952 NaN
279 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
280 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
281 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
282 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
283 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
284 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
285 -0.07982076089494963 NaN 0.11697042941269235 NaN 0.6147922932809952 NaN
286 -0.07982076089494963 NaN 0.11666921301339217 NaN 0.6147922932809952 NaN
287 -0.07982076089494963 NaN 0.10352782985320119 NaN 0.6147922932809952 NaN
288 -0.07982076089494963 NaN 0.10352782985320119 NaN 0.6147922932809952 NaN
289 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
290 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
291 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
292 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
293 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
294 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
295 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
296 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
297 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
298 -0.07982076089494963 NaN 0.10279897181089298 NaN 0.6147922932809952 NaN
299 -0.07982076089494963 NaN 0.10279897181089298 NaN 0.6147922932809952 NaN
300 -0.07982076089494963 0.006679942959071651 0.10145889293116786 0.008490768690650768 0.6147922932809952 0.05144999126478795
301 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
302 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
303 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
304 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
305 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
306 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
307 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
308 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
309 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
310 -0.07982076089494963 NaN 0.09990833245132703 NaN 0.6147922932809952 NaN
311 -0.07982076089494963 NaN 0.09990833245132703 NaN 0.6147922932809952 NaN
312 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
313 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
314 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
315 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
316 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
317 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
318 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
319 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
320 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
321 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
322 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
323 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
324 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
325 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
326 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
327 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
328 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
329 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
330 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
331 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
332 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
333 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
334 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
335 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
336 -0.07982076089494963 NaN 0.09930762070038193 NaN 0.6147922932809952 NaN
337 -0.07982076089494963 NaN 0.09930762070038193 NaN 0.6147922932809952 NaN
338 -0.07982076089494963 NaN 0.09818838043275137 NaN 0.6147922932809952 NaN
339 -0.07982076089494963 NaN 0.09811804500722963 NaN 0.6147922932809952 NaN
340 -0.07982076089494963 NaN 0.09811804500722963 NaN 0.6147922932809952 NaN
341 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
342 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
343 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
344 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
345 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
346 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
347 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
348 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
349 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
350 -0.08144303791674665 0.006815706109509141 0.09802507576312354 0.008203403567126016 0.6147922932809952 0.05144999126478795
351 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
352 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
353 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
354 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
355 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
356 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
357 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
358 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
359 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
360 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
361 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
362 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
363 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
364 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
365 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
366 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
367 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
368 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
369 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
370 -0.08144303791674665 NaN 0.09762709409144353 NaN 0.6147922932809952 NaN
371 -0.08144303791674665 NaN 0.0976020239694666 NaN 0.6147922932809952 NaN
372 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
373 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
374 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
375 -0.08144303791674665 NaN 0.09517230061877996 NaN 0.6147922932809952 NaN
376 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
377 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
378 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
379 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
380 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
381 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
382 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
383 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
384 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
385 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
386 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
387 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
388 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
389 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
390 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
391 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
392 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
393 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
394 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
395 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
396 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
397 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
398 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
399 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
400 -0.08144303791674665 0.006815706109509141 0.09211252758592392 0.0077086014113505975 0.5386702193716028 0.045079579533055796
401 -0.08144303791674665 NaN 0.09200326497947595 NaN 0.5386702193716028 NaN
402 -0.08144303791674665 NaN 0.09193327337454796 NaN 0.5369204292484053 NaN
403 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
404 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
405 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
406 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
407 -0.08144303791674665 NaN 0.0899362863568654 NaN 0.5369204292484053 NaN
408 -0.08144303791674665 NaN 0.08975897760997958 NaN 0.5369204292484053 NaN
409 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
410 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
411 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
412 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
413 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
414 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
415 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
416 -0.08144303791674665 NaN 0.08964372303513096 NaN 0.5369204292484053 NaN
417 -0.08144303791674665 NaN 0.08964372303513096 NaN 0.5369204292484053 NaN
418 -0.08144303791674665 NaN 0.08936006093297476 NaN 0.5369204292484053 NaN
419 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
420 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
421 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
422 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
423 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
424 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
425 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
426 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
427 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
428 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
429 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
430 -0.08144303791674665 NaN 0.08892524378529197 NaN 0.5369204292484053 NaN
431 -0.08144303791674665 NaN 0.08892524378529197 NaN 0.5369204292484053 NaN
432 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
433 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
434 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
435 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
436 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
437 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
438 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
439 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
440 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
441 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
442 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
443 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
444 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
445 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
446 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
447 -0.08144303791674665 NaN 0.08873331177293002 NaN 0.5369204292484053 NaN
448 -0.08144303791674665 NaN 0.08852651535395102 NaN 0.5369204292484053 NaN
449 -0.08144303791674665 NaN 0.08852651535395102 NaN 0.5369204292484053 NaN
450 -0.08173882475101539 0.006840459559098023 0.08803518678002406 0.007367381862667598 0.5369204292484053 0.04493314522095136
451 -0.08173882475101539 NaN 0.08803518678002406 NaN 0.5369204292484053 NaN
452 -0.08173882475101539 NaN 0.08803518678002406 NaN 0.5369204292484053 NaN
453 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
454 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
455 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
456 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
457 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
458 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
459 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
460 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
461 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
462 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
463 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
464 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
465 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
466 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
467 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
468 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
469 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
470 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
471 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
472 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
473 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
474 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
475 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
476 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
477 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
478 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
479 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
480 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
481 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
482 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
483 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
484 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
485 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
486 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
487 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
488 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
489 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
490 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
491 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
492 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
493 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
494 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
495 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
496 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
497 -0.08173882475101539 NaN 0.07802642928056573 NaN 0.5369204292484053 NaN
498 -0.08173882475101539 NaN 0.07802642928056573 NaN 0.5369204292484053 NaN
499 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
500 -0.08173882475101539 0.006840459559098023 0.06874573133509079 0.0057531093270638736 0.5369204292484053 0.04493314522095136
501 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
502 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
503 -0.08173882475101539 NaN 0.05567877522106075 NaN 0.2783296353276363 NaN
504 -0.08173882475101539 NaN 0.05567877522106075 NaN 0.2783296353276363 NaN
505 -0.08173882475101539 NaN 0.05549042843294386 NaN 0.2783296353276363 NaN
506 -0.08173882475101539 NaN 0.05549042843294386 NaN 0.2783296353276363 NaN
507 -0.08173882475101539 NaN 0.05545708016898084 NaN 0.2783296353276363 NaN
508 -0.08173882475101539 NaN 0.05545708016898084 NaN 0.2783296353276363 NaN
509 -0.08173882475101539 NaN 0.05479929381054724 NaN 0.2783296353276363 NaN
510 -0.08173882475101539 NaN 0.0547639090707601 NaN 0.2783296353276363 NaN
511 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
512 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
513 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
514 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
515 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
516 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
517 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
518 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
519 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
520 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
521 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
522 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
523 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
524 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
525 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
526 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
527 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
528 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
529 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
530 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
531 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
532 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
533 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
534 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
535 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
536 -0.08173882475101539 NaN 0.05055291345418971 NaN 0.2783296353276363 NaN
537 -0.08173882475101539 NaN 0.05055291345418971 NaN 0.2783296353276363 NaN
538 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
539 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
540 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
541 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
542 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
543 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
544 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
545 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
546 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
547 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
548 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
549 -0.08173882475101539 NaN 0.050062913879095915 NaN 0.2783296353276363 NaN
550 -0.08173882475101539 0.006840459559098023 0.050062913879095915 0.0041896043752000225 0.2783296353276363 0.02329251271175813
551 -0.08173882475101539 NaN 0.049785597678304205 NaN 0.2783296353276363 NaN
552 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
553 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
554 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
555 -0.08173882475101539 NaN 0.0496408367623708 NaN 0.2783296353276363 NaN
556 -0.08173882475101539 NaN 0.0496408367623708 NaN 0.2783296353276363 NaN
557 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
558 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
559 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
560 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
561 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
562 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
563 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
564 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
565 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
566 -0.08173882475101539 NaN 0.04950487049718858 NaN 0.2783296353276363 NaN
567 -0.08173882475101539 NaN 0.04950487049718858 NaN 0.2783296353276363 NaN
568 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
569 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
570 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
571 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
572 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
573 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
574 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
575 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
576 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
577 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
578 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
579 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
580 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
581 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
582 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
583 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
584 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
585 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
586 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
587 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
588 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
589 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
590 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
591 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
592 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
593 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
594 -0.08173882475101539 NaN 0.04681007780414215 NaN 0.2783296353276363 NaN
595 -0.08173882475101539 NaN 0.04681007780414215 NaN 0.2783296353276363 NaN
596 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
597 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
598 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
599 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
600 -0.08173882475101539 0.006840459559098023 0.046396314611637145 0.0038827584658678456 0.2783296353276363 0.02329251271175813
601 -0.08173882475101539 NaN 0.04621080006510741 NaN 0.2783296353276363 NaN
602 -0.08173882475101539 NaN 0.04583185687539636 NaN 0.2783296353276363 NaN
603 -0.08173882475101539 NaN 0.04583185687539636 NaN 0.2783296353276363 NaN
604 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
605 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
606 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
607 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
608 -0.08173882475101539 NaN 0.04574595851182539 NaN 0.2783296353276363 NaN
609 -0.08173882475101539 NaN 0.04574595851182539 NaN 0.2783296353276363 NaN
610 -0.08173882475101539 NaN 0.04554685449522436 NaN 0.2783296353276363 NaN
611 -0.08173882475101539 NaN 0.04554685449522436 NaN 0.2783296353276363 NaN
612 -0.08173882475101539 NaN 0.0449435193620342 NaN 0.2783296353276363 NaN


==> images/results/error/data.dat <==
0 0.5164893571937648 0.04322333446009805 2.5070825141578217 0.20980967859102229 6.3850166358138765 0.5343415227035107
1 0.34859837754515605 NaN 1.8610926534835497 NaN 5.992365427935104 NaN
2 0.2960397602099968 NaN 1.4959145610286348 NaN 4.384445016185767 NaN
3 0.2741448836458838 NaN 1.2104033248560997 NaN 4.384445016185767 NaN
4 0.2724367876037299 NaN 1.040484361216839 NaN 4.384445016185767 NaN
5 0.20951514920830533 NaN 0.8466385487242196 NaN 1.9024119291570019 NaN
6 0.20951514920830533 NaN 0.8423132440070227 NaN 1.9024119291570019 NaN
7 0.20951514920830533 NaN 0.7448981075976571 NaN 1.9024119291570019 NaN
8 0.1674762363340493 NaN 0.7125858170886339 NaN 1.9024119291570019 NaN
9 0.1674762363340493 NaN 0.6741912833953297 NaN 1.9024119291570019 NaN
10 0.1333134209351283 NaN 0.6463059009968942 NaN 1.6810491851259017 NaN
11 0.1333134209351283 NaN 0.6453840458049542 NaN 1.6810491851259017 NaN
12 0.1333134209351283 NaN 0.6287335279909666 NaN 1.6810491851259017 NaN
13 0.09054355870257777 NaN 0.5817661123667291 NaN 1.6810491851259017 NaN
14 0.08707155411239549 NaN 0.5780641834265257 NaN 1.6810491851259017 NaN
15 0.0788731053836194 NaN 0.5679951033688166 NaN 1.6810491851259017 NaN
16 0.07612166552520304 NaN 0.5263501199903274 NaN 1.6810491851259017 NaN
17 0.07612166552520304 NaN 0.5200919102170405 NaN 1.6810491851259017 NaN
18 0.07612166552520304 NaN 0.5171455827791317 NaN 1.6810491851259017 NaN
19 0.07612166552520304 NaN 0.5021784918472908 NaN 1.6810491851259017 NaN
20 0.07612166552520304 NaN 0.4686008602008018 NaN 1.6810491851259017 NaN
21 0.06479234913239472 NaN 0.46442874331005013 NaN 1.6810491851259017 NaN
22 0.06479234913239472 NaN 0.4623450180834697 NaN 1.6810491851259017 NaN
23 0.06479234913239472 NaN 0.4856581932957754 NaN 1.6810491851259017 NaN
24 0.06479234913239472 NaN 0.47655324990364323 NaN 1.6810491851259017 NaN
25 0.06335598415107167 NaN 0.4749638528652714 NaN 1.6810491851259017 NaN
26 0.06335598415107167 NaN 0.4573013401342652 NaN 1.6810491851259017 NaN
27 0.04463073285524452 NaN 0.45625892198883106 NaN 1.6810491851259017 NaN
28 0.04244869723794511 NaN 0.44970590449857545 NaN 1.533920885493666 NaN
29 0.04244869723794511 NaN 0.4478836965794277 NaN 1.533920885493666 NaN
30 0.03603949632380176 NaN 0.44720639179036803 NaN 1.533920885493666 NaN
31 0.03603949632380176 NaN 0.4136462083259576 NaN 1.533920885493666 NaN
32 0.032872146338856434 NaN 0.41181670705412576 NaN 1.533920885493666 NaN
33 0.032872146338856434 NaN 0.41034081437264996 NaN 1.533920885493666 NaN
34 0.032872146338856434 NaN 0.39672246103769093 NaN 1.533920885493666 NaN
35 0.032872146338856434 NaN 0.39328874732697444 NaN 1.533920885493666 NaN
36 0.032872146338856434 NaN 0.38727540604247446 NaN 1.533920885493666 NaN
37 0.032872146338856434 NaN 0.38602636494410997 NaN 1.533920885493666 NaN
38 0.032872146338856434 NaN 0.3854599998592358 NaN 1.533920885493666 NaN
39 0.015037755981744016 NaN 0.38305188197685025 NaN 1.533920885493666 NaN
40 0.015037755981744016 NaN 0.37276466091149846 NaN 1.533920885493666 NaN
41 0.015037755981744016 NaN 0.37091009029556354 NaN 1.533920885493666 NaN
42 0.010791591096663358 NaN 0.3626505208443279 NaN 1.533920885493666 NaN
43 0.010791591096663358 NaN 0.35534925950876484 NaN 1.533920885493666 NaN
44 0.010791591096663358 NaN 0.34265211433609766 NaN 1.533920885493666 NaN
45 0.010791591096663358 NaN 0.34239349590817975 NaN 1.533920885493666 NaN
46 0.010791591096663358 NaN 0.34199138916724997 NaN 1.533920885493666 NaN
47 0.010791591096663358 NaN 0.34123556571139 NaN 1.533920885493666 NaN
48 0.010791591096663358 NaN 0.34123556571139 NaN 1.533920885493666 NaN
49 0.010791591096663358 NaN 0.3406169515643963 NaN 1.533920885493666 NaN
50 0.010791591096663358 0.0009031135779099991 0.33900493393130976 0.02837023345950446 1.533920885493666 0.12836890934066086
51 0.010791591096663358 NaN 0.3382302540161473 NaN 1.533920885493666 NaN
52 0.010791591096663358 NaN 0.3382302540161473 NaN 1.533920885493666 NaN
53 0.010791591096663358 NaN 0.33471564289796274 NaN 1.533920885493666 NaN
54 0.010791591096663358 NaN 0.3336896075704554 NaN 1.533920885493666 NaN
55 0.010791591096663358 NaN 0.31123284881305496 NaN 0.9725019165586686 NaN
56 0.010791591096663358 NaN 0.30956148867894906 NaN 0.9725019165586686 NaN
57 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
58 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
59 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
60 0.010791591096663358 NaN 0.3001495461673951 NaN 0.9725019165586686 NaN
61 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
62 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
63 0.010791591096663358 NaN 0.29835107898245405 NaN 0.9725019165586686 NaN
64 0.00910945662083089 NaN 0.2961109439078204 NaN 0.9181806741686475 NaN
65 0.00910945662083089 NaN 0.2944241943017107 NaN 0.9181806741686475 NaN
66 0.00910945662083089 NaN 0.2940597234697953 NaN 0.9181806741686475 NaN
67 0.00910945662083089 NaN 0.29396972804046223 NaN 0.9181806741686475 NaN
68 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
69 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
70 0.00910945662083089 NaN 0.29386949111353444 NaN 0.9181806741686475 NaN
71 0.00910945662083089 NaN 0.29206139928559427 NaN 0.9181806741686475 NaN
72 0.00910945662083089 NaN 0.29206139928559427 NaN 0.9181806741686475 NaN
73 0.00910945662083089 NaN 0.2915297810832981 NaN 0.9181806741686475 NaN
74 0.0027563793624205846 NaN 0.29062387838254683 NaN 0.9181806741686475 NaN
75 -0.02903858561305782 NaN 0.27288194114971304 NaN 0.9181806741686475 NaN
76 -0.02903858561305782 NaN 0.2685499813583897 NaN 0.9181806741686475 NaN
77 -0.02903858561305782 NaN 0.2680137215780781 NaN 0.9181806741686475 NaN
78 -0.02903858561305782 NaN 0.2678207394349434 NaN 0.9181806741686475 NaN
79 -0.02903858561305782 NaN 0.25332477781161944 NaN 0.9181806741686475 NaN
80 -0.02903858561305782 NaN 0.25288279954994225 NaN 0.9181806741686475 NaN
81 -0.02903858561305782 NaN 0.2514752264318419 NaN 0.9181806741686475 NaN
82 -0.034717021914135185 NaN 0.2510646109090931 NaN 0.9181806741686475 NaN
83 -0.034717021914135185 NaN 0.2467205707245122 NaN 0.9181806741686475 NaN
84 -0.034717021914135185 NaN 0.24635638615046604 NaN 0.9181806741686475 NaN
85 -0.034717021914135185 NaN 0.24551695011568275 NaN 0.9181806741686475 NaN
86 -0.034717021914135185 NaN 0.24503839774388464 NaN 0.9181806741686475 NaN
87 -0.034717021914135185 NaN 0.2448454926103404 NaN 0.9181806741686475 NaN
88 -0.034717021914135185 NaN 0.24378560806759794 NaN 0.9181806741686475 NaN
89 -0.034717021914135185 NaN 0.242732590602234 NaN 0.9181806741686475 NaN
90 -0.034717021914135185 NaN 0.24167677123239292 NaN 0.9181806741686475 NaN
91 -0.034717021914135185 NaN 0.2414420358897427 NaN 0.9181806741686475 NaN
92 -0.035842139802593584 NaN 0.24133158546870923 NaN 0.9181806741686475 NaN
93 -0.035842139802593584 NaN 0.24133158546870923 NaN 0.9181806741686475 NaN
94 -0.035842139802593584 NaN 0.24124423481317364 NaN 0.9181806741686475 NaN
95 -0.035842139802593584 NaN 0.2411846410586433 NaN 0.9181806741686475 NaN
96 -0.035842139802593584 NaN 0.24116770206034466 NaN 0.9181806741686475 NaN
97 -0.035842139802593584 NaN 0.24112905802578996 NaN 0.9181806741686475 NaN
98 -0.035842139802593584 NaN 0.24079834228627647 NaN 0.9181806741686475 NaN
99 -0.035842139802593584 NaN 0.24078666638783466 NaN 0.9181806741686475 NaN
100 -0.04409199632205932 0.0036899174736079008 0.23978937586213397 0.020067202254041565 0.9181806741686475 0.07683958986109558
101 -0.04409199632205932 NaN 0.23963981545963234 NaN 0.9181806741686475 NaN
102 -0.04409199632205932 NaN 0.23946824587188775 NaN 0.9181806741686475 NaN
103 -0.04409199632205932 NaN 0.23946824587188775 NaN 0.9181806741686475 NaN
104 -0.04409199632205932 NaN 0.23897529970763323 NaN 0.9181806741686475 NaN
105 -0.04409199632205932 NaN 0.2388320848175596 NaN 0.9181806741686475 NaN
106 -0.04409199632205932 NaN 0.2388320848175596 NaN 0.9181806741686475 NaN
107 -0.04409199632205932 NaN 0.2386760489975648 NaN 0.9181806741686475 NaN
108 -0.04409199632205932 NaN 0.2386111470264477 NaN 0.9181806741686475 NaN
109 -0.04409199632205932 NaN 0.2386111470264477 NaN 0.9181806741686475 NaN
110 -0.04419092253020693 NaN 0.23860718997812153 NaN 0.9181806741686475 NaN
111 -0.04419092253020693 NaN 0.2382036356124754 NaN 0.9181806741686475 NaN
112 -0.04419092253020693 NaN 0.2377520856032756 NaN 0.9181806741686475 NaN
113 -0.04419092253020693 NaN 0.23729831320621061 NaN 0.9181806741686475 NaN
114 -0.04419092253020693 NaN 0.23697688801253583 NaN 0.9181806741686475 NaN
115 -0.04419092253020693 NaN 0.23697688801253583 NaN 0.9181806741686475 NaN
116 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
117 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
118 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
119 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
120 -0.04629449004255733 NaN 0.2368927453120422 NaN 0.9181806741686475 NaN
121 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
122 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
123 -0.04629449004255733 NaN 0.236617996875458 NaN 0.9181806741686475 NaN
124 -0.04679773604500352 NaN 0.23658362881783385 NaN 0.9181806741686475 NaN
125 -0.04679773604500352 NaN 0.23658362881783385 NaN 0.9181806741686475 NaN
126 -0.04679773604500352 NaN 0.23506299550926102 NaN 0.9181806741686475 NaN
127 -0.04679773604500352 NaN 0.23457030487682837 NaN 0.9181806741686475 NaN
128 -0.04679773604500352 NaN 0.23348046360358124 NaN 0.9181806741686475 NaN
129 -0.04679773604500352 NaN 0.23346294664442052 NaN 0.9181806741686475 NaN
130 -0.04679773604500352 NaN 0.23346294664442052 NaN 0.9181806741686475 NaN
131 -0.04679773604500352 NaN 0.23243002945991711 NaN 0.9181806741686475 NaN
132 -0.04679773604500352 NaN 0.2323887787674225 NaN 0.9181806741686475 NaN
133 -0.04679773604500352 NaN 0.2316806265813882 NaN 0.9181806741686475 NaN
134 -0.04679773604500352 NaN 0.2316806265813882 NaN 0.9181806741686475 NaN
135 -0.04679773604500352 NaN 0.23161935339549644 NaN 0.9181806741686475 NaN
136 -0.054616776415029905 NaN 0.23127522787495491 NaN 0.9181806741686475 NaN
137 -0.054616776415029905 NaN 0.23119658785970854 NaN 0.9181806741686475 NaN
138 -0.054616776415029905 NaN 0.22993771520368825 NaN 0.9181806741686475 NaN
139 -0.05590017234715124 NaN 0.22988637936640288 NaN 0.9181806741686475 NaN
140 -0.05590017234715124 NaN 0.22988637936640288 NaN 0.9181806741686475 NaN
141 -0.06181812597526812 NaN 0.22964966122127878 NaN 0.9181806741686475 NaN
142 -0.06181812597526812 NaN 0.22964966122127878 NaN 0.9181806741686475 NaN
143 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
144 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
145 -0.06181812597526812 NaN 0.2295992961715524 NaN 0.9181806741686475 NaN
146 -0.06945561040284 NaN 0.2292937967944493 NaN 0.9181806741686475 NaN
147 -0.06945561040284 NaN 0.22836470253899294 NaN 0.9181806741686475 NaN
148 -0.06945561040284 NaN 0.22836470253899294 NaN 0.9181806741686475 NaN
149 -0.06945561040284 NaN 0.227417417295994 NaN 0.9181806741686475 NaN
150 -0.06945561040284 0.00581251682490325 0.22649858554074673 0.01895493872469868 0.9181806741686475 0.07683958986109558
151 -0.06945561040284 NaN 0.2263998063509071 NaN 0.9181806741686475 NaN
152 -0.06945561040284 NaN 0.2263998063509071 NaN 0.9181806741686475 NaN
153 -0.06945561040284 NaN 0.22383127204745612 NaN 0.9181806741686475 NaN
154 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
155 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
156 -0.06945561040284 NaN 0.22356964557828163 NaN 0.9181806741686475 NaN
157 -0.06945561040284 NaN 0.2234500909123878 NaN 0.9181806741686475 NaN
158 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
159 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
160 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
161 -0.06945561040284 NaN 0.2224661798306035 NaN 0.9181806741686475 NaN
162 -0.06945561040284 NaN 0.22204642855907114 NaN 0.9181806741686475 NaN
163 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
164 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
165 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
166 -0.06945561040284 NaN 0.2220250152258069 NaN 0.9181806741686475 NaN
167 -0.06945561040284 NaN 0.22201619879456508 NaN 0.9181806741686475 NaN
168 -0.06945561040284 NaN 0.21727767270696452 NaN 0.9181806741686475 NaN
169 -0.06945561040284 NaN 0.21590460105199047 NaN 0.9181806741686475 NaN
170 -0.06945561040284 NaN 0.21530215036227288 NaN 0.9181806741686475 NaN
171 -0.06945561040284 NaN 0.2118983381529618 NaN 0.9181806741686475 NaN
172 -0.06945561040284 NaN 0.21156923105821737 NaN 0.9181806741686475 NaN
173 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
174 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
175 -0.06945561040284 NaN 0.21066801971945864 NaN 0.9181806741686475 NaN
176 -0.06945561040284 NaN 0.20936551218515137 NaN 0.8938826705658806 NaN
177 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
178 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
179 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
180 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
181 -0.06945561040284 NaN 0.20920346922820013 NaN 0.8938826705658806 NaN
182 -0.06945561040284 NaN 0.20903604104507265 NaN 0.8938826705658806 NaN
183 -0.06945561040284 NaN 0.20900775052205994 NaN 0.8938826705658806 NaN
184 -0.06945561040284 NaN 0.20900775052205994 NaN 0.8938826705658806 NaN
185 -0.06945561040284 NaN 0.20845598692217268 NaN 0.8938826705658806 NaN
186 -0.06945561040284 NaN 0.20712102723549422 NaN 0.8938826705658806 NaN
187 -0.06945561040284 NaN 0.20711824166638665 NaN 0.8938826705658806 NaN
188 -0.06945561040284 NaN 0.207094460482699 NaN 0.8938826705658806 NaN
189 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
190 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
191 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
192 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
193 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
194 -0.06945561040284 NaN 0.2068209893162841 NaN 0.8938826705658806 NaN
195 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
196 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
197 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
198 -0.07982076089494963 NaN 0.20618826724576692 NaN 0.8938826705658806 NaN
199 -0.07982076089494963 NaN 0.20381543842458777 NaN 0.8938826705658806 NaN
200 -0.07982076089494963 0.006679942959071651 0.2037954626036706 0.017054987327191313 0.8938826705658806 0.07480616802614953
201 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
202 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
203 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
204 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
205 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
206 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
207 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
208 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
209 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
210 -0.07982076089494963 NaN 0.2037954626036706 NaN 0.8938826705658806 NaN
211 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
212 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
213 -0.07982076089494963 NaN 0.20368382359017784 NaN 0.8938826705658806 NaN
214 -0.07982076089494963 NaN 0.1977764132750169 NaN 0.8938826705658806 NaN
215 -0.07982076089494963 NaN 0.1977764132750169 NaN 0.8938826705658806 NaN
216 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
217 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
218 -0.07982076089494963 NaN 0.18663822846155945 NaN 0.7141373091381876 NaN
219 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
220 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
221 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
222 -0.07982076089494963 NaN 0.18663775473589966 NaN 0.7141373091381876 NaN
223 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
224 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
225 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
226 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
227 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
228 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
229 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
230 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
231 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
232 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
233 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
234 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
235 -0.07982076089494963 NaN 0.18661232445796208 NaN 0.7141373091381876 NaN
236 -0.07982076089494963 NaN 0.18290390820526609 NaN 0.7141373091381876 NaN
237 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
238 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
239 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
240 -0.07982076089494963 NaN 0.17892267575660734 NaN 0.7141373091381876 NaN
241 -0.07982076089494963 NaN 0.17805794985025952 NaN 0.7141373091381876 NaN
242 -0.07982076089494963 NaN 0.17805794985025952 NaN 0.7141373091381876 NaN
243 -0.07982076089494963 NaN 0.17765098294853945 NaN 0.7141373091381876 NaN
244 -0.07982076089494963 NaN 0.17765098294853945 NaN 0.7141373091381876 NaN
245 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
246 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
247 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
248 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
249 -0.07982076089494963 NaN 0.17749982790301294 NaN 0.7141373091381876 NaN
250 -0.07982076089494963 0.006679942959071651 0.1615075512772474 0.013516047929074735 0.6147922932809952 0.05144999126478795
251 -0.07982076089494963 NaN 0.1615075512772474 NaN 0.6147922932809952 NaN
252 -0.07982076089494963 NaN 0.1612809221662858 NaN 0.6147922932809952 NaN
253 -0.07982076089494963 NaN 0.1612809221662858 NaN 0.6147922932809952 NaN
254 -0.07982076089494963 NaN 0.16127944576020758 NaN 0.6147922932809952 NaN
255 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
256 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
257 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
258 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
259 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
260 -0.07982076089494963 NaN 0.16087167920335105 NaN 0.6147922932809952 NaN
261 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
262 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
263 -0.07982076089494963 NaN 0.16081815831618465 NaN 0.6147922932809952 NaN
264 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
265 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
266 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
267 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
268 -0.07982076089494963 NaN 0.16074688010659124 NaN 0.6147922932809952 NaN
269 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
270 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
271 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
272 -0.07982076089494963 NaN 0.1605272619798169 NaN 0.6147922932809952 NaN
273 -0.07982076089494963 NaN 0.1471997847564845 NaN 0.6147922932809952 NaN
274 -0.07982076089494963 NaN 0.1471997847564845 NaN 0.6147922932809952 NaN
275 -0.07982076089494963 NaN 0.14493789641736612 NaN 0.6147922932809952 NaN
276 -0.07982076089494963 NaN 0.13025389682215907 NaN 0.6147922932809952 NaN
277 -0.07982076089494963 NaN 0.13001407962444395 NaN 0.6147922932809952 NaN
278 -0.07982076089494963 NaN 0.11758738902031327 NaN 0.6147922932809952 NaN
279 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
280 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
281 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
282 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
283 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
284 -0.07982076089494963 NaN 0.11710673794271907 NaN 0.6147922932809952 NaN
285 -0.07982076089494963 NaN 0.11697042941269235 NaN 0.6147922932809952 NaN
286 -0.07982076089494963 NaN 0.11666921301339217 NaN 0.6147922932809952 NaN
287 -0.07982076089494963 NaN 0.10352782985320119 NaN 0.6147922932809952 NaN
288 -0.07982076089494963 NaN 0.10352782985320119 NaN 0.6147922932809952 NaN
289 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
290 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
291 -0.07982076089494963 NaN 0.10344812181606591 NaN 0.6147922932809952 NaN
292 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
293 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
294 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
295 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
296 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
297 -0.07982076089494963 NaN 0.10290291608838424 NaN 0.6147922932809952 NaN
298 -0.07982076089494963 NaN 0.10279897181089298 NaN 0.6147922932809952 NaN
299 -0.07982076089494963 NaN 0.10279897181089298 NaN 0.6147922932809952 NaN
300 -0.07982076089494963 0.006679942959071651 0.10145889293116786 0.008490768690650768 0.6147922932809952 0.05144999126478795
301 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
302 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
303 -0.07982076089494963 NaN 0.10145889293116786 NaN 0.6147922932809952 NaN
304 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
305 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
306 -0.07982076089494963 NaN 0.10031580886094035 NaN 0.6147922932809952 NaN
307 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
308 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
309 -0.07982076089494963 NaN 0.10004982473799705 NaN 0.6147922932809952 NaN
310 -0.07982076089494963 NaN 0.09990833245132703 NaN 0.6147922932809952 NaN
311 -0.07982076089494963 NaN 0.09990833245132703 NaN 0.6147922932809952 NaN
312 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
313 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
314 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
315 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
316 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
317 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
318 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
319 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
320 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
321 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
322 -0.07982076089494963 NaN 0.09975459019472688 NaN 0.6147922932809952 NaN
323 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
324 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
325 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
326 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
327 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
328 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
329 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
330 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
331 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
332 -0.07982076089494963 NaN 0.09974375984602586 NaN 0.6147922932809952 NaN
333 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
334 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
335 -0.07982076089494963 NaN 0.0996619686605878 NaN 0.6147922932809952 NaN
336 -0.07982076089494963 NaN 0.09930762070038193 NaN 0.6147922932809952 NaN
337 -0.07982076089494963 NaN 0.09930762070038193 NaN 0.6147922932809952 NaN
338 -0.07982076089494963 NaN 0.09818838043275137 NaN 0.6147922932809952 NaN
339 -0.07982076089494963 NaN 0.09811804500722963 NaN 0.6147922932809952 NaN
340 -0.07982076089494963 NaN 0.09811804500722963 NaN 0.6147922932809952 NaN
341 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
342 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
343 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
344 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
345 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
346 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
347 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
348 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
349 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
350 -0.08144303791674665 0.006815706109509141 0.09802507576312354 0.008203403567126016 0.6147922932809952 0.05144999126478795
351 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
352 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
353 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
354 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
355 -0.08144303791674665 NaN 0.09802507576312354 NaN 0.6147922932809952 NaN
356 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
357 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
358 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
359 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
360 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
361 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
362 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
363 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
364 -0.08144303791674665 NaN 0.09770983739544857 NaN 0.6147922932809952 NaN
365 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
366 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
367 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
368 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
369 -0.08144303791674665 NaN 0.0976583008665049 NaN 0.6147922932809952 NaN
370 -0.08144303791674665 NaN 0.09762709409144353 NaN 0.6147922932809952 NaN
371 -0.08144303791674665 NaN 0.0976020239694666 NaN 0.6147922932809952 NaN
372 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
373 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
374 -0.08144303791674665 NaN 0.09537296660767107 NaN 0.6147922932809952 NaN
375 -0.08144303791674665 NaN 0.09517230061877996 NaN 0.6147922932809952 NaN
376 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
377 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
378 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
379 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
380 -0.08144303791674665 NaN 0.09212741766240415 NaN 0.5386702193716028 NaN
381 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
382 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
383 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
384 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
385 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
386 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
387 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
388 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
389 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
390 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
391 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
392 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
393 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
394 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
395 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
396 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
397 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
398 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
399 -0.08144303791674665 NaN 0.09211252758592392 NaN 0.5386702193716028 NaN
400 -0.08144303791674665 0.006815706109509141 0.09211252758592392 0.0077086014113505975 0.5386702193716028 0.045079579533055796
401 -0.08144303791674665 NaN 0.09200326497947595 NaN 0.5386702193716028 NaN
402 -0.08144303791674665 NaN 0.09193327337454796 NaN 0.5369204292484053 NaN
403 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
404 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
405 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
406 -0.08144303791674665 NaN 0.09098548601346557 NaN 0.5369204292484053 NaN
407 -0.08144303791674665 NaN 0.0899362863568654 NaN 0.5369204292484053 NaN
408 -0.08144303791674665 NaN 0.08975897760997958 NaN 0.5369204292484053 NaN
409 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
410 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
411 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
412 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
413 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
414 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
415 -0.08144303791674665 NaN 0.08973307205063277 NaN 0.5369204292484053 NaN
416 -0.08144303791674665 NaN 0.08964372303513096 NaN 0.5369204292484053 NaN
417 -0.08144303791674665 NaN 0.08964372303513096 NaN 0.5369204292484053 NaN
418 -0.08144303791674665 NaN 0.08936006093297476 NaN 0.5369204292484053 NaN
419 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
420 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
421 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
422 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
423 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
424 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
425 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
426 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
427 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
428 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
429 -0.08144303791674665 NaN 0.08915307471258231 NaN 0.5369204292484053 NaN
430 -0.08144303791674665 NaN 0.08892524378529197 NaN 0.5369204292484053 NaN
431 -0.08144303791674665 NaN 0.08892524378529197 NaN 0.5369204292484053 NaN
432 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
433 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
434 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
435 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
436 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
437 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
438 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
439 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
440 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
441 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
442 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
443 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
444 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
445 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
446 -0.08144303791674665 NaN 0.08890854670600809 NaN 0.5369204292484053 NaN
447 -0.08144303791674665 NaN 0.08873331177293002 NaN 0.5369204292484053 NaN
448 -0.08144303791674665 NaN 0.08852651535395102 NaN 0.5369204292484053 NaN
449 -0.08144303791674665 NaN 0.08852651535395102 NaN 0.5369204292484053 NaN
450 -0.08173882475101539 0.006840459559098023 0.08803518678002406 0.007367381862667598 0.5369204292484053 0.04493314522095136
451 -0.08173882475101539 NaN 0.08803518678002406 NaN 0.5369204292484053 NaN
452 -0.08173882475101539 NaN 0.08803518678002406 NaN 0.5369204292484053 NaN
453 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
454 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
455 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
456 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
457 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
458 -0.08173882475101539 NaN 0.08773397038072389 NaN 0.5369204292484053 NaN
459 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
460 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
461 -0.08173882475101539 NaN 0.0874718872991316 NaN 0.5369204292484053 NaN
462 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
463 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
464 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
465 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
466 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
467 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
468 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
469 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
470 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
471 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
472 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
473 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
474 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
475 -0.08173882475101539 NaN 0.0874106203362369 NaN 0.5369204292484053 NaN
476 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
477 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
478 -0.08173882475101539 NaN 0.08056278679927056 NaN 0.5369204292484053 NaN
479 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
480 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
481 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
482 -0.08173882475101539 NaN 0.08043202684909648 NaN 0.5369204292484053 NaN
483 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
484 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
485 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
486 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
487 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
488 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
489 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
490 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
491 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
492 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
493 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
494 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
495 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
496 -0.08173882475101539 NaN 0.07954923635983746 NaN 0.5369204292484053 NaN
497 -0.08173882475101539 NaN 0.07802642928056573 NaN 0.5369204292484053 NaN
498 -0.08173882475101539 NaN 0.07802642928056573 NaN 0.5369204292484053 NaN
499 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
500 -0.08173882475101539 0.006840459559098023 0.06874573133509079 0.0057531093270638736 0.5369204292484053 0.04493314522095136
501 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
502 -0.08173882475101539 NaN 0.06874573133509079 NaN 0.5369204292484053 NaN
503 -0.08173882475101539 NaN 0.05567877522106075 NaN 0.2783296353276363 NaN
504 -0.08173882475101539 NaN 0.05567877522106075 NaN 0.2783296353276363 NaN
505 -0.08173882475101539 NaN 0.05549042843294386 NaN 0.2783296353276363 NaN
506 -0.08173882475101539 NaN 0.05549042843294386 NaN 0.2783296353276363 NaN
507 -0.08173882475101539 NaN 0.05545708016898084 NaN 0.2783296353276363 NaN
508 -0.08173882475101539 NaN 0.05545708016898084 NaN 0.2783296353276363 NaN
509 -0.08173882475101539 NaN 0.05479929381054724 NaN 0.2783296353276363 NaN
510 -0.08173882475101539 NaN 0.0547639090707601 NaN 0.2783296353276363 NaN
511 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
512 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
513 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
514 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
515 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
516 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
517 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
518 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
519 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
520 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
521 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
522 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
523 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
524 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
525 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
526 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
527 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
528 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
529 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
530 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
531 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
532 -0.08173882475101539 NaN 0.05082853311037735 NaN 0.2783296353276363 NaN
533 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
534 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
535 -0.08173882475101539 NaN 0.05079766315503755 NaN 0.2783296353276363 NaN
536 -0.08173882475101539 NaN 0.05055291345418971 NaN 0.2783296353276363 NaN
537 -0.08173882475101539 NaN 0.05055291345418971 NaN 0.2783296353276363 NaN
538 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
539 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
540 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
541 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
542 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
543 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
544 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
545 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
546 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
547 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
548 -0.08173882475101539 NaN 0.05009444736150889 NaN 0.2783296353276363 NaN
549 -0.08173882475101539 NaN 0.050062913879095915 NaN 0.2783296353276363 NaN
550 -0.08173882475101539 0.006840459559098023 0.050062913879095915 0.0041896043752000225 0.2783296353276363 0.02329251271175813
551 -0.08173882475101539 NaN 0.049785597678304205 NaN 0.2783296353276363 NaN
552 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
553 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
554 -0.08173882475101539 NaN 0.04964391792384491 NaN 0.2783296353276363 NaN
555 -0.08173882475101539 NaN 0.0496408367623708 NaN 0.2783296353276363 NaN
556 -0.08173882475101539 NaN 0.0496408367623708 NaN 0.2783296353276363 NaN
557 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
558 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
559 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
560 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
561 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
562 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
563 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
564 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
565 -0.08173882475101539 NaN 0.04958083073427775 NaN 0.2783296353276363 NaN
566 -0.08173882475101539 NaN 0.04950487049718858 NaN 0.2783296353276363 NaN
567 -0.08173882475101539 NaN 0.04950487049718858 NaN 0.2783296353276363 NaN
568 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
569 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
570 -0.08173882475101539 NaN 0.04925061672391157 NaN 0.2783296353276363 NaN
571 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
572 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
573 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
574 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
575 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
576 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
577 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
578 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
579 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
580 -0.08173882475101539 NaN 0.04886578813462621 NaN 0.2783296353276363 NaN
581 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
582 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
583 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
584 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
585 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
586 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
587 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
588 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
589 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
590 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
591 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
592 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
593 -0.08173882475101539 NaN 0.046884419284092434 NaN 0.2783296353276363 NaN
594 -0.08173882475101539 NaN 0.04681007780414215 NaN 0.2783296353276363 NaN
595 -0.08173882475101539 NaN 0.04681007780414215 NaN 0.2783296353276363 NaN
596 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
597 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
598 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
599 -0.08173882475101539 NaN 0.046396314611637145 NaN 0.2783296353276363 NaN
600 -0.08173882475101539 0.006840459559098023 0.046396314611637145 0.0038827584658678456 0.2783296353276363 0.02329251271175813
601 -0.08173882475101539 NaN 0.04621080006510741 NaN 0.2783296353276363 NaN
602 -0.08173882475101539 NaN 0.04583185687539636 NaN 0.2783296353276363 NaN
603 -0.08173882475101539 NaN 0.04583185687539636 NaN 0.2783296353276363 NaN
604 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
605 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
606 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
607 -0.08173882475101539 NaN 0.04579710921494444 NaN 0.2783296353276363 NaN
608 -0.08173882475101539 NaN 0.04574595851182539 NaN 0.2783296353276363 NaN
609 -0.08173882475101539 NaN 0.04574595851182539 NaN 0.2783296353276363 NaN
610 -0.08173882475101539 NaN 0.04554685449522436 NaN 0.2783296353276363 NaN
611 -0.08173882475101539 NaN 0.04554685449522436 NaN 0.2783296353276363 NaN
612 -0.08173882475101539 NaN 0.0449435193620342 NaN 0.2783296353276363 NaN

